Particle Reacceleration by Turbulence and Radio Constraints on Multi-Messenger High-Energy Emission from the Coma Cluster

Galaxy clusters are considered to be gigantic reservoirs of cosmic rays (CRs). Some of the clusters are found with extended radio emission, which provides evidence for the existence of magnetic fields and CR electrons in the intra-cluster medium (ICM). The mechanism of radio halo (RH) emission is still under debate, and it has been believed that turbulent reacceleration plays an important role. In this paper, we study the reacceleration of CR protons and electrons in detail by numerically solving the Fokker-Planck equation, and show how radio and gamma-ray observations can be used to constrain CR distributions and resulting high-energy emission for the Coma cluster. We take into account the radial diffusion of CRs and follow the time evolution of their one-dimensional distribution, by which we investigate the radial profile of the CR injection that is consistent with the observed RH surface brightness. We find that the required injection profile is non-trivial, depending on whether CR electrons have the primary or secondary origin. Although the secondary CR electron scenario predicts larger gamma-ray and neutrino fluxes, it is in tension with the observed RH spectrum. In either scenario, we find that galaxy clusters can make a sizable contribution to the all-sky neutrino intensity if the CR energy spectrum is nearly flat.

==> RefereeComments.txt <==
##############################
########## General comments
##############################

1. The analysis relies on many assumptions, that are properly listed along the paper. While they are inherent to such work, it is important that the authors discuss their possible impact on the results in order to better quantify how reliable are the conclusions. I suggest to discuss what would be the impact on the predictions when changing these assumptions. A non-exhaustive list of assumptions (and not necessarily ranked by importance) includes:
- The spherical symmetry, especially since the Coma cluster is elongated and present notable substructure.
- In their modeling, it is not clear whether the authors consider that the cluster stops at R200. What would be the impact of line-of-sight or volume integration beyond R200?
- f_ep is assumed to be constant
- The magnetic field profile is kept fixed, while error bars on the parameters are very large according to Bonafede et al. (2010). Additionally, Johnson et al. 2020 (The Astrophysical Journal, Volume 888, Issue 2, id.101, 16 pp.) have shown that even under ideal conditions, the magnitude of the central magnetic field obtained by RM presents an apparently irreducible uncertain which is a factor of ~3.
- The terms entering into equations 22, 23, 25, such as the maximum size of the turbulent eddy, \delta B = B, and the fact that the authors neglect their possible radial dependence
- l_c^F assumed to be 0.1 Mpc
- \tau_acc constant with radius and constant for several 100 Myr
- The choice of t0 = 4 Gyr
- Q_p and Q_e^prim are assumed constant
- ...


2. Three independent results have shown that gamma-ray emission is detected in the direction of the Coma cluster: Xi et al. 2018 (Physical Review D, Volume 98, Issue 6, id.063006), The Fermi-LAT collaboration (i.e. the 4FGL catalog, Abdollahi et al. 2020; Ballet et al. 2020)), and Adam et al. 2021 (Astronomy & Astrophysics, Volume 648, id.A60, 27 pp.). Adam et al. (2021) have also shown that although point source contamination could account for a large fraction of the signal, if not all, the ICM origin of the emission was favored. In the present paper, the authors use the upper limit by Ackermann et al. (2016). Since detection has been reported with additional Fermi data, it is important that the authors also compare their model with these newer results by Xi et al. and Adam et al. In addition, Adam et al. (2021) have constrained the CRP content of the Coma cluster using Fermi-LAT data, and investigated the implications for the CRE. This directly compares to the prediction made by the authors, and should be at least discussed.


3. The power spectrum of X-ray (e.g. Churazov et al. 2012, Monthly Notices of the Royal Astronomical Society, Volume 421, Issue 2, pp. 1123-1135.) and thermal Sunyaev-Zel'dovich fluctuations (e.g. Rishi & Massimo 2016, Monthly Notices of the Royal Astronomical Society, Volume 463, Issue 1, p.655-669) were measured for the Coma cluster. Is the turbulent reacceleration model discussed in the present paper compatible with such results? For instance, Rishi and Massimo found an injection scale of 500 kpc using Planck data, while the authors assume the maximum size of the turbulent eddy to be 100 kpc. I suggest to discuss this point at least qualitatively.

   [KN >>> .
   As Rishi and Massimo pointed out in the paper, the power spectrum is significantly affected by the maximum radius used for the analysis. Gaspari & Churazov (2013) similar thing stands for the spectrum above 200 kpc is highly uncertain. Rishi and Massimo has not claimed a significant peak (turnover to the inertia regime) of the power spectrum, but they deduced the injection scale of \sim 500 kpc from an interpolation between X-ray and SZ analysis (Fig. 11). Their analysis is limited by the resolution of Planck, and the amplitude of the pressure fluctuation becomes comparable to that of the background below 500 kpc (Fig. 12). Thereofre, we think that both observations do not have enough accuracy to tell which value in 100 - 500 kpc the injection scale is.]


##############################
########## Minor comments
##############################

- Equation 3. There is confusion between the thermal gas density and the thermal electron density. The beta model values used by the authors correspond to the electron density, not the thermal gas density. This will lead to a factor of ~2 in the thermal gas density profile, depending on the amount of helium and the ICM metallicity. This should impact the pp collision rate.
    [KN >>> refer to the beta-model profile (Eq.(3)) as the thermal "electron" profile, and added the caveat,
    "Here, we consider the ICM is a pure hydrogen plasma and use Eq.(3) for the density of thermal proton in the ICM, although the existence of helium nuclei affects the pp production rate. As discussed in Adam (2020), the production rate of secondary-particles would be increased by a factor of $\sim$ 1.5, considering the helium mass fraction of 0.27"
    right after Eq.(9) in Sect.2.2
    ]

- In Section 2.2, all the developments are based on assumptions, approximations and parametrization from particle physics experiments. How does the approach presented here compare to dedicated codes, such as Naima (https://naima.readthedocs.io/en/latest/), which have been developed based on results by Kafexhui et al. (2014)? Additionally, Adam et al. 2020 (Astronomy & Astrophysics, Volume 644, id.A70, 24 pp.) showed that the contribution from helium was significant in galaxy clusters (~50%). I recommend the authors to quantify the uncertainty associated with the particle production rate from pp collisions. Is it 1%, 10%, 100%?
   [KN >>> added a note in line 294, Sect.2.2,
   "There is a slight ($\lesssim50\%$) difference in pion production rate around 100 MeV between our method and, for example, \citet{Brunetti2017}, where the isobaric model by \citet{1987AA...182...21S} and scaling model by \citet{Kelner2006} are adopted at lower and higher energies, respectively. The uncertainty in secondary production rate, including that arising from the helium abundance noted above, is much less significant than that in the CR injection rate or the turbulent reacceleration in our modeling (Sect. \ref{sec:results})."
   ]

- It seems that the thermal Sunyaev-Zel'dovich signal is not considered. While Brunetti et al. 2013 (Astronomy & Astrophysics, Volume 558, id.A52, 7 pp.) have shown that it was not responsible for the steepening of the radio spectrum, the tSZ effect has a non negligible effect on the highest frequency point and should be considered (or at least discussed).
      [KN >>> added a note in line , Sect.3.1
      "The radio data are taken from \citet{Brunetti2013}. The green empty points at 2.7 and 4.8 GHz show the flux corrected for the thermal Sunyaev-Zeldovic effect (tSZ)."
      ]


- Section 2.6: "In this paper, we take t0 = 4 Gyr, regardless of the model parameters." --> Within 4 Gyr, the properties of the cluster, such as the thermal gas density has changed a lot. This issue should be addressed.
   [KN >>> This is a realy good point to study more carefully, because the variation in the cluster properties, which is naturally expected during merger events, would affect the resulting CRE distribution. I added a comment on this issue at line , Sect.2.6
   "In this work, we focus on the diffusive evolution of CR distribution and resulting emission at the current state of the cluster, so we fix the properties of the cluster, e.g. magetic field and thermal gas density, although they would be considerably disturbed by the merger activity."
   ]


- Section 2.6: it is implicitly assumed that Coma is in a state where the acceleration is still rising. What about the case for which the acceleration is instead decaying? More generally, it could be relevant to show what happens much later: how the cluster goes back to the quiet state. Is it symmetrical with respect to the rising phase etc?
   [KN >>> added a note in Sect. 2.6
     "we assume that the RH is now rising, so t=t0+tR corresponds to the current state."
   This is a very good point to study, and ,in fact, we are now woking on this issue. We can say our approach is a "step-function approximation" for the rising and decaying of the reacceleration. We do not think the decaying phase of the RH is symmetric to the rising phase, since the cooling time of CRP is much longer than CRE. So it would be interesting to assume Coma is now in decaying phase, but we need another model parameter to specify how long it has passed since the reacceleration stops. This parameter degenerates with those for the reacceleration and CR injection, and then we need to take into account the statistics of RHs (such as the "bi-modality") and its connection to the cluster dynamics in order to discuss the constraints on our model. We think such a work goes far beyond the original goal of this paper.
   ]


- Section 3.2: "The dashed line in Figure 3 represents the case without reacceleration (pure-secondary model), which is in tension with the observed break at  1 GHz." --> The tension is easily released if the slope increases and if the model is not anchored to the 350 GHz point. Given the fact that the radio data are heterogeneous and affected by different systematics, it is not obvious that a simple power law is not able to describe the spectrum. In this case however, assuming the fixed magnetic field strength, the model should overshot the gamma ray limit as shown by the authors.
   [KN >>> deleted the crude expression,
   "which is in tension with the observed break at  1 GHz"
   ]


- Figure 4: Why is there a wiggle below 1 Mpc on the CRE distribution? It is not clear how the profile was obtained.
   [KN >>> added a footnote in the caption
   The two-peaked feature in CRE distribution is caused by the two-peaked injection profile for secondary-dominant model (Figure. \ref{fig:inj_alpha2} left) and the cored profile of the ICM (Eq. (\ref{eq:beta-model})).
   ]


- Figure 7 and 8: Although it might not significantly affect the comparison with radio data, it is important to consider the tSZ signal in figures 7 and 8. Similarly, the thermal X-ray emission could be reported.
   [KN >>> As written in the caption, our aim here is to report the non-thermal spectra from the cluster. We are just afraid to make it complicated by adding more lines, although that is surely better in terms of making it more "complete". The comparison of IC to thermal X-ray is discussed in Sect.4.1.2.]


- "Therefore, the primary dominant model is more preferable to the secondary dominant model, regarding the modeling of the Coma RH.": such statement strongly depends on the slope alpha and the assumptions regarding the turbulent model. I suggest to make it clear.
   [KN >>> unless softer indexes $\alpha>2.45$ are adopted
   ]


- "The purple points in Figure 9 show the upper limits given by Brunetti et al. (2017), and our results are consistent with these limits.": Please quote what are the assumptions and considerations made in Brunetti et al. (2017).


- Figure 9: it would be interesting to compare these results to the value measured by Adam et al. (2021), using Fermi-LAT data


- Section 4.1.1: the methodology used to estimate the diffuse source sensitivity only provides an upper bound for the expected sensitivity. Indeed, the diffuse emission is not constant over the (assumed) 1.2 deg extension of the cluster and a smaller aperture may be more optimal to estimate the flux. In addition, an ON/OFF analysis is implicitly assumed here while alternative methods may provide a better sensitivity for extended sources. This should be clarified.


- Section 4.1.2: "The center of the FOV is shifted by 1 Mpc from the cluster center, where the thermal X-ray flux is too bright.": how does this assumption affect the results? Is it a (roughly) optimal choice?


- Section 4.2: as it is done, the calculation are very approximate and it is difficult to know what are the uncertainties in the results. I recommend that the authors improve their calculation by integrating over the mass function of galaxy clusters plus using the expected scaling with mass.
    
    []


##############################
########## Detailed comments trough the paper and typos
##############################
Abstract:
- 'the secondary CR electron scenario [...] is in tension with the observed RH spectrum' --> This may not be true if some assumptions made in the paper are released
  [KN >>> added "under the assumption that..."]


Section 1:
- 'Galaxy clusters are regarded as "cosmic-ray reservoirs" (Murase et al. 2013)' --> reference to other work could be relevant, or at least "e.g." or "for instance" should be used in the citation. For example, reference to the recent review by Bykov et al. (2019) could be relevant in the second paragraph: Bykov et al. (2019), "Shocks and Non-thermal Particles in Clusters of Galaxies", Space Science Reviews, Volume 215, Issue 1, article id. 14, 35 pp.
  [KN >>> added both "e.g." and reference to Bykov paper]


- "(see Feretti et al. 2012, for an observational review)" --> It could be useful to make reference to the more recent and complete review by van Weeren et al. (2019), "Diffuse Radio Emission from Galaxy Clusters", Space Science Reviews, Volume 215, Issue 1, article id. 16, 75 pp.
  [KN >>> modified]


- "For example, is predicts" --> "For example, it predicts"
  [KN >>> fixed]


- "More recently, the existence of a gamma-ray source in the direction of the Coma, named 4FGL J1256.9+2736 is indicated in the updated 4GFL catalogue (Abdollahi et al. 2020; Ballet et al. 2020)." --> The detection of this signal was first reported by Xi et al. (2018), Physical Review D, Volume 98, Issue 6, id.063006. This reference should be made. Additionally, Adam et al. (2021), Astronomy & Astrophysics, Volume 648, id.A60, 27 pp., confirmed the detection and constrained the CRP distribution using Fermi-LAT data, which could also be referenced.
  [KN >>> Rewite as
         "Xi(2018) reported the first detection of an extended gamma-ray source in the direction of the Coma with an analysis of Fermi data. More recently, the existence of a gamma-ray source, 4FGL J1256.9+2736, is indicated in the updated 4GFL catalogue (Abdollahi et al. 2020; Ballet et al. 2020). Adam et al. (2021) confirmed the detection and discussed the CRP content and its possible connection to the radio emission."]


- "A number of theoretical works have discussed the origin of CREs in the Coma cluster (e.g., Schlickeiser et al. 1987; Giovannini et al. 1993; Blasi & Colafrancesco 1999; Ohno et al. 2002; Kushnir & Waxman 2009; Zandanel et al. 2014; Brunetti et al. 2017; Pinzke et al. 2017; Bonafede et al. 2020; Adam et al. 2021)." --> Please check the references. For instance, Bonafede et al. 2020; Adam et al. 2021 are not theoretical work, but instead perform the data analysis of LOFAR and Fermi-LAT, respectively.
  [KN >>> deleted two references]


- "The ratio between primary and secondary CREs in the seed population for the reacceleration was discussed in e.g., Brunetti et al. (2017) and Pinzke et al. (2017), but it is largely uncertain because of the parameter degeneracy in the reacceleration process." --> This is also something that has been constrained by Adam et al. (2021) combining Fermi-LAT and radio data and could be compared to the current predictions.
  [KN >>> Added Adam et al. (2021) in the citation]


Section 2.1:
- "Replacing tau_pp by tau_pp/kappa_pp, where kappa_pp = 0.5 is the inelasticity coefficient, makes only a negligible change in our results." --> please explain this sentence better.
 [KN >>> Rewrite as
            "This term is small compared to other terms in Eq. (1) and makes only a negligible effect in the evolution of CRP spectrum, so we neglect the inelasticity coefficient in Eq. (9)"]


- In eq 5, why are the CRE-p collisions not considered?
  [KN >>> added a footnote
  "The loss due to CRE-p collision is negligible, since the lightest particle contributes most to the stopping power of the plasma (Dermer & Menon)."]


- "the dimension less" --> "the dimensionless"
 [KN >>> fixed]
 

Section 2.2:
- Right after Eq 14 --> typo: "wheref"
 [KN >>> fixed]
 

Section 2.3:
- "the observed flux at 350 MHz" --> the observed radio synchrotron flux at 350 MHz
 [KN >>> fixed]


Section 2.4:
- The notation B = B_-6 uG is not clear
 [KN >>> quit using B_{-6} but use (B/1 \mu G)]


- "Realistic values of the maximum energy would be lower." --> This sentence should be explained better
  []


- "CRs within a few times100 Myr" --> latex typo
 [KN >>> fixed]
 

Section 2.5:
- "energy emitted par frequency interval par" --> energy emitted per frequency interval per
  [KN >>> fixed]


Figure 2 bottom right:
- Why does the neutrino spectrum stops at ~300 GeV?
  [KN >>> added note in the caption ""]


Section 4.2:
- There is a typo in the definition of M_Delta, line 1170. It should be r^3
 [KN >>> fixed]



///////other modifications///////
KN >>> Section 2.5
added note
"Note that those expressions only valid for the decay of ultra-relativistic pions ($E_\pi\gg m_\pi$). Since we are interested in the reacceleration of $\sim$100 MeV CREs, we do not use them for the injection secondary electrons/positions (Eq.(\ref{eq:Qe})) but for the emission of high-energy neutrinos."

KN >>> Figure.2
 changed the aspect ratio

